Structured Q-learning For Antibody Design

Optimizing combinatorial structures is core to many real-world problems, such as those encountered in life sciences. For example, one of the crucial steps involved in antibody design is to find an arrangement of amino acids in a protein sequence that improves its binding with a pathogen. Combinatorial optimization of antibodies is difficult due to extremely large search spaces and non-linear objectives. Even for modest antibody design problems, where proteins have a sequence length of eleven, we are faced with searching over 2.05 x 10^14 structures. Applying traditional Reinforcement Learning algorithms such as Q-learning to combinatorial optimization results in poor performance. We propose Structured Q-learning (SQL), an extension of Q-learning that incorporates structural priors for combinatorial optimization. Using a molecular docking simulator, we demonstrate that SQL finds high binding energy sequences and performs favourably against baselines on eight challenging antibody design tasks, including designing antibodies for SARS-COV.

==> figures/binding/2DD8_SFinalBindings_Process_1_Of_1.txt <==
#Antigen 2DD8_S
ID_slide_Variant	CDR3	Best	Slide	Energy	Structure
1_00a	HICAGFWHMPI	true	HICAGFWHMPI	-97.8	153572-DDLUUSUDLD
2_00a	FFCMNILCLRG	true	FFCMNILCLRG	-96.74	149476-BSLLDLSLRS
3_00a	FFGMNIVCLWL	true	FFGMNIVCLWL	-123.45	145315-LURLDSSRLR
4_00a	FIEASELYSPL	true	FIEASELYSPL	-104.54	145315-LURLDSSRLR
5_00a	FINPGILYIPF	true	FINPGILYIPF	-96.9	149476-BSLLDLSLSU


==> figures/binding/2DD8_S_IDStructures.txt <==
Structure ID	Moves	Pos	nr Seqs	Equivalent(OtherEnd)	Moves	Pos
0	BSLLDLSLRS	149476	1	<=>	RSDUSURUUS	149667
1	BSLLDLSLSU	149476	1	<=>	BDSLSLULLS	153636
2	LURLDSSRLR	145315	2	<=>	BLRLSSDRLU	153830
3	UULUDSDDLU	145252	1	<=>	DDLUUSUDLD	153572


==> figures/binding/Hua2DD8_S.txt <==
1	HICAGFWHMPI
2	FFCMNILCLRG
3	FFGMNIVCLWL
4	FIEASELYSPL
5	FINPGILYIPF
